Very Lightweight Photo Retouching Network with Conditional Sequential Modulation

Photo retouching aims at improving the aesthetic visual quality of images that suffer from photographic defects, especially for poor contrast, over/under exposure, and inharmonious saturation. In practice, photo retouching can be accomplished by a series of image processing operations. As most commonly-used retouching operations are pixel-independent, i.e., the manipulation on one pixel is uncorrelated with its neighboring pixels, we can take advantage of this property and design a specialized algorithm for efficient global photo retouching. We analyze these global operations and find that they can be mathematically formulated by a Multi-Layer Perceptron (MLP). Based on this observation, we propose an extremely lightweight framework -- Conditional Sequential Retouching Network (CSRNet). Benefiting from the utilization of $1\times1$ convolution, CSRNet only contains less than 37K trainable parameters, which are orders of magnitude smaller than existing learning-based methods. Experiments show that our method achieves state-of-the-art performance on the benchmark MIT-Adobe FiveK dataset quantitively and qualitatively. In addition to achieve global photo retouching, the proposed framework can be easily extended to learn local enhancement effects. The extended model, namely CSRNet-L, also achieves competitive results in various local enhancement tasks. Codes are available at https://github.com/lyh-18/CSRNet.

==> bios.txt <==
Yihao Liu received the B.S. degree from University of Chinese Academy of Sciences, Beijing, in 2018. He is now working towards the Ph.D. degree in Multimedia Laboratory, Shenzhen Institute of Advanced Technology, Chinese Academy of Sciences. He is supervised by Prof. Yu Qiao and Prof. Chao Dong. His research interests include computer vision and image/video enhancement.

Jingwen He received the B.Eng. degree in computer science and technology from Sichuan University, China, in 2016, and the M.Phil. degree in electronic and information engineering from the University of Sydney, Australia, in 2019. She is currently a Research Intern with the Institute of Advanced Computing and Digital Engineering, Shenzhen Institutes of Advanced Technology, Chinese Academy of Sciences, China. Her current research interests include deep learning and computer vision.

Xiangyu Chen received his B.E. degree and M.E. degree from Northwestern Polytechnical University, Xi'an, China, in 2017 and 2020, respectively. Currently he is a joint PhD. Student in University of Macau and Shenzhen Institute of Advanced Technology, Chinese Academy of Sciences. His research interests include image/video restoration and enhancement.

Zhengwen Zhang received the M.S. degree from Beijing Institute of Technology, Beijing, in 2019. He now serves as a research assistant in Multimedia Laboratory, Shenzhen institute of Advanced Technology, Chinese Academy of Sciences. He is supervised by Prof. Yu Qiao and Prof. Chao Dong. His research interests include computer vision, image/video enhancement and weakly supervised learning.

Hengyuan Zhao received the B.S. degree from Nanjing University of Posts and Telecommunications, Nanjing, in 2020. He worked as a research intern in Multimedia Laboratory, ShenZhen Institute of Advanced Technology, Chinese Academy of Sciences. He was supervised by Prof. Yu Qiao and Prof. Chao Dong. His research interests include computer vision and image/video processing and generation.

Chao Dong is currently an associate professor in Shenzhen Institute of Advanced Technology, Chinese Academy of Science. He received his Ph.D. degree from The Chinese University of Hong Kong in 2016. In 2014, he first introduced deep learning method -- SRCNN into the super-resolution field. This seminal work was chosen as one of the top ten ``Most Popular Articles'' of TPAMI in 2016. His team has won several championships in international challenges –- NTIRE2018, PIRM2018, NTIRE2019, NTIRE2020, AIM2020 and NTIRE2022. He worked in SenseTime from 2016 to 2018, as the team leader of Super-Resolution Group. In 2021, he was chosen as one of the World’s Top $2\%$ Scientists. In 2022, he was recognized as the AI 2000 Most Influential Scholar Honorable Mention in computer vision. His current research interest focuses on low-level vision problems, such as image/video super-resolution, denoising and enhancement. 

Yu Qiao (Senior Member, IEEE) is currently a Professor with the Shenzhen Institutes of Advanced Technology (SIAT), Chinese Academy of Science, and the Director of the Institute of Advanced Computing and Digital Engineering. He has published more than 180 articles in international journals and conferences, including T-PAMI, IJCV, T-IP, T-SP, CVPR, and ICCV. His research interests include computer vision, deep learning, and bioinformation. He received the First Prize of the Guangdong Technological Invention Award, and the Jiaxi Lv Young Researcher Award from the Chinese Academy of Sciences. His group achieved the first runner-up at the ImageNet Large Scale Visual Recognition Challenge 2015 in scene recognition, and the Winner at the ActivityNet Large Scale Activity Recognition Challenge 2016 in video classification. He has served as the Program Chair of the IEEE ICIST 2014.
